PhD Forum: Efficient Privacy-Preserving Processing via Memory-Centric Computing

Privacy-preserving computation techniques like homomorphic encryption (HE) and secure multi-party computation (SMPC) enhance data security by enabling processing on encrypted data. However, the significant computational and CPU-DRAM data movement overhead resulting from the underlying cryptographic algorithms impedes the adoption of these techniques in practice. Existing approaches focus on improving computational overhead using specialized hardware like GPUs and FPGAs, but these methods still suffer from the same processor-DRAM overhead. Novel hardware technologies that support in-memory processing have the potential to address this problem. Memory-centric computing, or processing-in-memory (PIM), brings computation closer to data by introducing low-power processors called data processing units (DPUs) into memory. Besides its in-memory computation capability, PIM provides extensive parallelism, resulting in significant performance improvement over state-of-the-art approaches. We propose a framework that uses recently available PIM hardware to achieve efficient privacy-preserving computation. Our design consists of a four-layer architecture: (1) an application layer that decouples privacy-preserving applications from the underlying protocols and hardware; (2) a protocol layer that implements existing secure computation protocols (HE and MPC); (3) a data orchestration layer that leverages data compression techniques to mitigate the data transfer overhead between DPUs and host memory; (4) a computation layer which implements DPU kernels on which secure computation algorithms are built.

==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 3
set linetype  2 lc rgb "#8eb8fc" lw 3
set linetype  3 lc rgb "#ed7e75" lw 3
set linetype  4 lc rgb "#ffc300" lw 3
set linetype  5 lc rgb "#fdb863" lw 3
set linetype  6 lc rgb "#b2abd2" lw 3
set linetype  7 lc rgb "#5e3c99" lw 3
set linetype  8 lc rgb "#8b1a0e" lw 3
set linetype  9 lc rgb "#c965ab" lw 3

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points


#more line styles
set style line 3001  lc rgb "#8EB8FC" lw 3 pt 5 ps 1 dt 1 #light blue solid line -- square points
set style line 3002  lc rgb "#FDB863" lw 3 pt 5 ps 1 dt 1 #light orange solid line -- square points
set style line 3003  lc rgb "#A8CE78" lw 3 pt 5 ps 1 dt 1 #light green solid line -- square points
set style line 3004  lc rgb "#ED7E75" lw 3 pt 5 ps 1 dt 1 #light pink solid line -- square points



#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_10.csv <==
0.230000
0.199000
0.219000
0.199000
0.198000
0.202000
0.179000
0.183000
0.168000
0.166000
0.182000
0.184000
0.185000
0.176000
0.178000
0.176000
0.178000
0.188000
0.181000
0.176000
0.179000
0.148000
0.156000
0.148000
0.147000
0.151000
0.149000
0.270000
0.146000
0.154000
0.158000
0.152000
0.156000
0.152000
0.144000
0.146000
0.148000
0.149000
0.153000
0.146000
0.151000
0.150000
0.158000
0.146000
0.155000
0.155000
0.138000
0.143000
0.144000
0.155000
0.143000
0.141000
0.134000
0.146000
0.133000
0.135000
0.137000
0.134000
0.137000
0.130000
0.134000
0.136000
0.132000
0.131000
0.132000
0.131000
0.132000
0.125000
0.133000
0.143000
0.143000
0.137000
0.139000
0.128000
0.126000
0.131000
0.140000
0.144000
0.134000
0.134000
0.142000
0.134000
0.135000
0.123000
0.130000
0.126000
0.130000
0.135000
0.141000
0.131000
0.131000
0.136000
0.138000
0.135000
0.144000
0.137000
0.145000
0.130000
0.135000
0.136000


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_12.csv <==
0.153000
0.156000
0.165000
0.162000
0.170000
0.158000
0.189000
0.157000
0.163000
0.145000
0.159000
0.154000
0.146000
0.149000
0.160000
0.152000
0.141000
0.160000
0.159000
0.148000
0.148000
0.153000
0.155000
0.145000
0.150000
0.149000
0.162000
0.158000
0.155000
0.154000
0.159000
0.150000
0.146000
0.150000
0.152000
0.153000
0.161000
0.160000
0.152000
0.143000
0.143000
0.159000
0.156000
0.152000
0.150000
0.155000
0.156000
0.148000
0.155000
0.167000
0.149000
0.148000
0.152000
0.159000
0.129000
0.144000
0.145000
0.155000
0.145000
0.147000
0.156000
0.156000
0.145000
0.158000
0.154000
0.152000
0.153000
0.147000
0.145000
0.151000
0.155000
0.148000
0.145000
0.148000
0.145000
0.155000
0.152000
0.161000
0.151000
0.148000
0.153000
0.154000
0.157000
0.155000
0.159000
0.249000
0.155000
0.146000
0.264000
0.168000
0.149000
0.146000
0.155000
0.163000
0.140000
0.149000
0.150000
0.152000
0.146000
0.145000


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_14.csv <==
0.231000
0.231000
0.236000
0.243000
0.242000
0.238000
0.234000
0.225000
0.229000
0.241000
0.235000
0.215000
0.223000
0.218000
0.223000
0.219000
0.220000
0.225000
0.230000
0.220000
0.220000
0.215000
0.225000
0.216000
0.219000
0.234000
0.224000
0.218000
0.220000
0.221000
0.219000
0.229000
0.233000
0.247000
0.187000
0.229000
0.228000
0.228000
0.229000
0.237000
0.233000
0.306000
0.235000
0.233000
0.231000
0.224000
0.222000
0.223000
0.266000
0.238000
0.230000
0.232000
0.235000
0.243000
0.234000
0.234000
0.233000
0.220000
0.224000
0.220000
0.298000
0.229000
0.225000
0.232000
0.238000
0.228000
0.229000
0.239000
0.236000
0.226000
0.224000
0.228000
0.246000
0.231000
0.225000
0.227000
0.233000
0.221000
0.228000
0.227000
0.242000
0.221000
0.226000
0.229000
0.245000
0.234000
0.231000
0.232000
0.231000
0.226000
0.231000
0.243000
0.230000
0.233000
0.231000
0.262000
0.223000
0.224000
0.233000
0.235000


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_16.csv <==
0.513000
0.512000
0.510000
0.517000
0.498000
0.499000
0.512000
0.495000
0.497000
0.498000
0.515000
0.498000
0.500000
0.497000
0.502000
0.498000
0.492000
0.502000
0.483000
0.498000
0.495000
0.496000
0.492000
0.499000
0.499000
0.500000
0.494000
0.494000
0.493000
0.498000
0.491000
0.500000
0.493000
0.504000
0.493000
0.493000
0.497000
0.498000
0.494000
0.489000
0.491000
0.502000
0.490000
0.489000
0.503000
0.489000
0.498000
0.492000
0.501000
0.489000
0.490000
0.489000
0.495000
0.555000
0.497000
0.491000
0.499000
0.499000
0.495000
0.503000
0.499000
0.507000
0.490000
0.494000
0.501000
0.491000
0.493000
0.492000
0.499000
0.502000
0.481000
0.490000
0.479000
0.489000
0.479000
0.487000
0.493000
0.482000
0.483000
0.494000
0.497000
0.504000
0.493000
0.503000
0.492000
0.496000
0.490000
0.493000
0.493000
0.493000
0.500000
0.495000
0.498000
0.493000
0.492000
0.502000
0.498000
0.493000
0.498000
0.488000


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_18.csv <==
1.531000
1.159000
1.551000
1.620000
1.549000
1.533000
1.530000
1.535000
1.632000
1.540000
1.526000
1.532000
1.179000
1.543000
1.542000
1.745000
1.538000
1.717000
1.542000
1.554000
1.593000
1.556000
1.569000
1.558000
1.554000
1.553000
1.537000
1.528000
1.535000
1.535000
1.528000
1.548000
1.642000
1.538000
1.540000
1.545000
1.677000
1.550000
1.543000
1.537000
1.544000
1.625000
1.554000
1.534000
1.539000
1.530000
1.529000
1.528000
1.528000
1.523000
1.520000
1.522000
1.532000
1.532000
1.528000
1.530000
1.549000
1.521000
1.515000
1.517000
1.676000
1.537000
1.526000
1.540000
1.521000
1.535000
1.517000
1.522000
1.528000
1.522000
1.561000
1.538000
1.531000
1.523000
1.533000
1.534000
1.523000
1.538000
1.541000
1.541000
1.533000
1.522000
1.532000
1.549000
1.536000
1.521000
1.514000
1.534000
1.519000
1.613000
1.554000
1.539000
1.532000
1.528000
1.625000
1.536000
1.528000
1.519000
1.531000
1.542000


==> plots/upmem3_1024_dpus/results/cpu/addition/cpu_time_20.csv <==
5.142000
5.190000
5.155000
5.550000
5.570000
5.588000
5.773000
5.560000
5.694000
5.868000
5.729000
5.839000
5.742000
5.786000
5.806000
5.825000
5.708000
5.765000
5.569000
5.719000
5.589000
5.814000
5.597000
4.948000
4.414000
5.795000
5.656000
5.731000
5.676000
5.805000
5.674000
5.846000
5.732000
5.777000
5.724000
5.815000
5.748000
5.703000
5.638000
5.328000
5.331000
5.342000
5.287000
5.298000
5.869000
5.678000
5.785000
5.709000
5.787000
5.688000
5.752000
5.699000
5.803000
5.659000
5.733000
5.683000
5.702000
5.705000
5.726000
5.640000
5.766000
5.684000
5.701000
5.718000
5.695000
5.697000
4.296000
5.695000
5.675000
5.673000
5.685000
5.406000
5.401000
5.503000
5.500000
5.679000
5.717000
5.786000
5.645000
5.803000
5.704000
5.768000
5.667000
5.753000
5.714000
5.791000
5.561000
5.657000
5.564000
5.125000
5.710000
5.274000
5.671000
5.758000
4.300000
5.776000
4.270000
5.631000
5.660000
5.631000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_10.csv <==
0.136000
0.150000
0.154000
0.146000
0.139000
0.144000
0.145000
0.154000
0.141000
0.136000
0.140000
0.146000
0.133000
0.133000
0.148000
0.136000
0.138000
0.133000
0.153000
0.139000
0.143000
0.138000
0.140000
0.143000
0.152000
0.139000
0.220000
0.147000
0.159000
0.139000
0.148000
0.140000
0.117000
0.173000
0.147000
0.137000
0.139000
0.135000
0.143000
0.134000
0.137000
0.144000
0.146000
0.142000
0.145000
0.143000
0.140000
0.133000
0.134000
0.148000
0.137000
0.134000
0.133000
0.148000
0.139000
0.136000
0.133000
0.141000
0.135000
0.137000
0.140000
0.136000
0.138000
0.134000
0.142000
0.147000
0.137000
0.140000
0.146000
0.148000
0.138000
0.138000
0.135000
0.143000
0.138000
0.139000
0.144000
0.139000
0.138000
0.134000
0.144000
0.141000
0.137000
0.137000
0.144000
0.137000
0.135000
0.134000
0.142000
0.142000
0.144000
0.137000
0.144000
0.145000
0.139000
0.144000
0.141000
0.136000
0.135000
0.141000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_12.csv <==
0.176000
0.169000
0.170000
0.184000
0.179000
0.171000
0.172000
0.191000
0.173000
0.170000
0.168000
0.167000
0.179000
0.178000
0.184000
0.187000
0.165000
0.165000
0.174000
0.168000
0.172000
0.169000
0.174000
0.173000
0.172000
0.169000
0.183000
0.172000
0.167000
0.167000
0.173000
0.184000
0.167000
0.160000
0.160000
0.160000
0.164000
0.158000
0.163000
0.163000
0.160000
0.174000
0.159000
0.161000
0.158000
0.170000
0.162000
0.162000
0.163000
0.168000
0.159000
0.161000
0.162000
0.170000
0.161000
0.173000
0.160000
0.176000
0.162000
0.166000
0.161000
0.164000
0.160000
0.168000
0.163000
0.156000
0.168000
0.160000
0.173000
0.162000
0.225000
0.164000
0.172000
0.165000
0.165000
0.162000
0.166000
0.157000
0.169000
0.169000
0.169000
0.160000
0.157000
0.159000
0.163000
0.155000
0.160000
0.163000
0.173000
0.201000
0.164000
0.164000
0.165000
0.164000
0.167000
0.161000
0.161000
0.163000
0.165000
0.172000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_14.csv <==
0.281000
0.270000
0.278000
0.271000
0.274000
0.293000
0.279000
0.283000
0.283000
0.299000
0.279000
0.269000
0.271000
0.266000
0.280000
0.272000
0.267000
0.313000
0.298000
0.257000
0.266000
0.256000
0.268000
0.258000
0.333000
0.258000
0.263000
0.294000
0.271000
0.256000
0.257000
0.252000
0.258000
0.265000
0.266000
0.270000
0.265000
0.267000
0.269000
0.263000
0.268000
0.262000
0.265000
0.265000
0.271000
0.265000
0.261000
0.268000
0.345000
0.271000
0.265000
0.268000
0.264000
0.271000
0.255000
0.303000
0.440000
0.269000
0.260000
0.260000
0.270000
0.264000
0.261000
0.264000
0.269000
0.276000
0.272000
0.263000
0.267000
0.266000
0.268000
0.267000
0.263000
0.276000
0.262000
0.271000
0.275000
0.266000
0.261000
0.263000
0.268000
0.259000
0.263000
0.269000
0.263000
0.264000
0.264000
0.270000
0.262000
0.266000
0.274000
0.268000
0.273000
0.270000
0.268000
0.266000
0.265000
0.267000
0.264000
0.267000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_16.csv <==
0.615000
0.616000
0.627000
0.733000
0.628000
0.628000
0.642000
0.634000
0.625000
0.627000
0.642000
0.628000
0.618000
0.612000
0.623000
0.610000
0.663000
0.614000
0.621000
0.611000
0.612000
0.615000
0.631000
0.610000
0.610000
0.614000
0.613000
0.607000
0.607000
0.608000
0.617000
0.612000
0.607000
0.623000
0.621000
0.609000
0.703000
0.620000
0.614000
0.613000
0.622000
0.620000
0.617000
0.617000
0.614000
0.615000
0.603000
0.618000
0.611000
0.617000
0.618000
0.617000
0.613000
0.618000
0.602000
0.605000
0.755000
0.624000
0.608000
0.608000
0.612000
0.604000
0.600000
0.604000
0.600000
0.594000
0.613000
0.611000
0.615000
0.605000
0.619000
0.615000
0.624000
0.614000
0.619000
0.614000
0.621000
0.625000
0.626000
0.615000
0.626000
0.616000
0.615000
0.652000
0.620000
0.620000
0.613000
0.619000
0.661000
0.639000
0.619000
0.610000
0.615000
0.607000
0.608000
0.617000
0.620000
0.624000
0.609000
0.613000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_18.csv <==
2.034000
1.974000
1.519000
2.005000
1.992000
2.012000
2.012000
2.181000
2.078000
2.029000
2.023000
2.027000
2.040000
2.035000
2.017000
2.013000
2.029000
2.089000
2.047000
1.558000
1.550000
2.107000
2.008000
1.519000
2.003000
2.016000
1.982000
1.975000
2.083000
1.530000
2.091000
1.999000
1.975000
2.000000
2.012000
2.023000
2.039000
2.024000
2.029000
2.098000
2.023000
2.031000
2.007000
2.098000
2.013000
1.991000
1.988000
1.991000
1.524000
1.989000
1.985000
1.999000
2.004000
1.981000
2.016000
1.988000
1.985000
1.978000
1.995000
1.975000
2.041000
2.050000
2.039000
2.027000
2.105000
2.025000
2.005000
2.020000
2.121000
2.010000
2.006000
2.027000
2.047000
2.028000
2.023000
2.017000
2.030000
2.108000
2.042000
1.553000
2.023000
2.019000
1.989000
2.002000
1.995000
1.982000
1.985000
1.981000
1.980000
1.979000
2.148000
1.551000
2.045000
2.044000
2.121000
2.002000
2.023000
1.988000
2.112000
2.032000


==> plots/upmem3_1024_dpus/results/cpu/coeffwise_multi/cpu_time_20.csv <==
7.960000
7.943000
7.969000
8.045000
7.906000
7.909000
8.042000
7.888000
7.915000
8.045000
7.959000
8.036000
8.014000
8.037000
6.205000
7.957000
5.823000
8.164000
8.099000
7.949000
8.064000
7.984000
7.838000
7.998000
7.915000
7.928000
8.066000
7.932000
7.613000
7.695000
7.571000
7.602000
7.883000
7.892000
7.949000
7.993000
7.674000
8.018000
7.790000
7.856000
8.050000
7.947000
7.892000
7.997000
7.925000
7.908000
7.999000
7.887000
7.919000
7.952000
7.902000
7.881000
8.005000
7.653000
7.712000
7.750000
7.869000
8.058000
8.019000
7.942000
7.994000
7.955000
7.932000
7.192000
7.859000
8.279000
8.041000
7.911000
8.086000
7.521000
7.978000
8.044000
8.076000
7.984000
8.059000
7.476000
7.379000
7.448000
7.438000
6.917000
6.769000
7.269000
7.358000
7.702000
7.766000
7.828000
7.802000
7.403000
7.444000
7.437000
7.444000
7.524000
5.798000
7.855000
7.775000
7.567000
7.725000
7.710000
7.483000
7.390000


==> plots/upmem3_1024_dpus/results/cpu/cpu_addition.csv <==
power_n,cpu_time(ms)
10,0.144
12,0.153
14,0.2295
16,0.495
18,1.535
20,5.6945


==> plots/upmem3_1024_dpus/results/cpu/cpu_coeffwise_multi.csv <==
power_n,cpu_time(ms)
10,0.14
12,0.166
14,0.267
16,0.6154999999999999
18,2.0145
20,7.907


==> plots/upmem3_1024_dpus/results/cpu/cpu_naive_multi.csv <==
power_n,cpu_time(ms)
10,1.841
12,26.116500000000002
14,173.2745
16,2406.661
18,37743.066


==> plots/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_10.csv <==
1.828000
1.836000
1.914000
1.864000
1.862000
1.864000
1.917000
1.875000
1.855000
1.860000
1.857000
1.858000
1.848000
1.829000
1.834000
1.875000
1.395000
1.390000
1.818000
1.917000
1.859000
1.861000
1.871000
1.868000
1.868000
1.842000
1.841000
1.823000
1.877000
1.778000
1.844000
1.857000
1.927000
1.864000
1.839000
1.827000
1.819000
1.850000
1.868000
1.834000
1.812000
1.937000
1.851000
1.839000
1.832000
1.879000
1.859000
1.845000
1.838000
1.848000
1.849000
1.832000
1.827000
1.814000
1.988000
1.837000
1.844000
1.850000
1.837000
1.838000
1.834000
1.847000
1.836000
1.822000
1.813000
1.825000
1.816000
1.883000
1.853000
1.850000
1.842000
1.848000
1.828000
1.820000
1.812000
1.813000
1.445000
1.850000
1.841000
1.843000
1.974000
1.842000
1.829000
1.815000
1.841000
1.836000
1.818000
1.831000
1.814000
1.867000
1.840000
1.838000
1.844000
1.896000
1.841000
1.831000
1.839000
1.834000
1.819000
1.825000


==> plots/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_12.csv <==
24.298000
25.683000
26.145000
26.702000
26.940000
26.309000
26.220000
26.088000
26.817000
25.712000
24.456000
21.744000
24.422000
24.885000
24.753000
24.587000
25.227000
25.721000
26.668000
26.973000
25.917000
24.911000
26.833000
24.966000
24.481000
24.729000
26.046000
26.287000
26.640000
22.443000
23.463000
24.652000
24.831000
24.771000
24.597000
26.797000
26.810000
26.785000
25.495000
22.523000
26.185000
26.704000
26.865000
26.695000
25.300000
23.833000
22.282000
20.581000
21.508000
23.324000
26.842000
26.626000
24.422000
20.568000
24.449000
25.933000
26.752000
26.808000
26.299000
23.563000
20.043000
23.135000
24.230000
25.609000
26.790000
26.784000
26.771000
26.614000
22.248000
23.007000
24.396000
25.342000
26.706000
26.656000
26.710000
26.713000
26.984000
26.764000
26.838000
26.620000
26.633000
26.481000
24.466000
25.494000
26.294000
26.670000
24.572000
23.301000
25.797000
26.758000
26.670000
26.888000
26.881000
27.005000
26.762000
26.820000
26.596000
26.553000
26.763000
26.723000


==> plots/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_14.csv <==
184.489000
174.961000
187.076000
169.510000
178.220000
185.254000
169.638000
170.729000
166.577000
186.627000
181.324000
173.905000
185.651000
189.312000
177.185000
173.828000
171.689000
171.965000
202.291000
200.568000
165.486000
177.438000
185.560000
169.797000
172.077000
177.202000
186.819000
169.443000
170.825000
175.237000
187.363000
168.776000
214.107000
196.624000
184.343000
171.518000
186.816000
169.295000
170.001000
169.642000
171.877000
178.830000
172.516000
170.046000
155.087000
163.524000
181.156000
177.346000
169.430000
169.625000
172.262000
177.688000
193.934000
183.108000
172.192000
185.500000
169.809000
170.512000
173.374000
185.178000
168.757000
170.597000
169.027000
170.335000
172.898000
185.035000
169.214000
171.687000
170.278000
172.980000
188.507000
168.764000
182.236000
183.591000
171.984000
186.476000
169.261000
170.353000
172.942000
182.634000
170.013000
173.339000
174.901000
183.226000
169.017000
174.509000
170.595000
174.147000
182.374000
169.717000
175.478000
173.709000
177.575000
172.476000
171.833000
171.585000
173.210000
177.700000
170.161000
176.126000


==> plots/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_16.csv <==
2418.753000
2416.623000
2398.784000
2404.202000
2395.151000
2394.542000
2423.304000
2415.493000
2413.300000
2392.191000
2409.641000
2409.955000
2392.985000
2413.826000
2404.974000
2393.255000
2413.325000
2397.828000
2423.320000
2406.200000
2422.341000
2411.143000
2407.200000
2391.416000
2399.143000
2393.269000
2392.385000
2412.017000
2414.931000
2410.681000
2383.736000
2398.335000
2405.286000
2405.766000
2412.722000
2408.941000
2425.324000
2406.940000
2409.473000
2396.343000
2405.356000
2417.152000
2399.751000
2427.502000
2395.365000
2407.392000
2435.571000
2426.213000
2416.412000
2421.734000
2399.203000
2426.334000
2396.192000
2396.093000
2405.305000
2421.275000
2394.961000
2415.380000
2421.403000
2414.818000
2394.856000
2395.495000
2425.931000
2410.807000
2402.226000
2383.350000
2424.443000
2432.709000
2397.626000
2424.701000
2418.516000
2393.273000
2393.733000
2398.526000
2394.664000
2404.774000
2393.230000
2417.726000
2398.138000
2396.351000
2400.357000
2421.200000
2412.931000
2434.739000
2418.111000
2395.555000
2399.712000
2389.173000
2426.352000
2409.922000
2399.004000
2427.337000
2406.382000
2399.911000
2397.080000
2390.801000
2433.210000
2416.820000
2413.773000
2390.523000


==> plots/upmem3_1024_dpus/results/cpu/naive_multi/cpu_time_18.csv <==
37741.941000
37717.709000
37728.356000
37733.661000
37775.114000
37787.887000
37733.529000
37767.780000
37720.049000
37731.710000
37752.494000
37743.036000
37759.831000
37745.102000
37738.163000
37764.852000
37728.855000
37704.979000
37753.700000
37727.095000
37763.638000
37730.057000
37807.890000
37850.546000
37749.347000
37755.358000
37720.883000
37746.524000
37737.387000
37751.774000
37721.677000
37758.682000
37716.295000
37712.111000
37769.975000
37755.884000
37751.087000
37747.222000
37739.370000
37728.172000
37743.703000
37727.299000
37759.985000
37734.278000
37738.473000
37782.523000
37735.169000
37743.096000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_10.csv <==
6.270000
6.427000
6.639000
6.331000
6.360000
6.226000
6.275000
6.213000
6.162000
6.517000
6.320000
6.365000
6.210000
6.369000
6.597000
6.254000
6.379000
6.387000
6.289000
6.287000
6.680000
6.374000
6.290000
6.533000
6.328000
6.253000
6.326000
6.460000
6.362000
6.353000
6.271000
6.450000
6.496000
6.361000
6.623000
6.371000
6.422000
6.345000
6.741000
6.469000
6.333000
6.497000
6.456000
6.490000
6.399000
6.698000
6.517000
6.524000
6.706000
6.551000
6.392000
6.440000
6.808000
6.541000
6.431000
6.480000
6.730000
6.637000
6.481000
6.621000
6.439000
6.509000
6.426000
6.593000
6.557000
6.446000
6.622000
6.468000
6.459000
6.430000
6.607000
6.327000
6.630000
6.565000
6.765000
6.454000
6.477000
6.516000
6.496000
6.550000
6.493000
6.641000
6.442000
6.592000
6.757000
6.658000
6.420000
6.528000
6.764000
6.558000
6.393000
6.648000
6.575000
6.594000
6.599000
6.483000
6.555000
6.554000
6.667000
6.758000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_12.csv <==
5.888000
6.186000
6.051000
6.099000
5.991000
5.983000
5.963000
5.989000
6.385000
5.946000
6.098000
6.254000
6.087000
6.084000
6.230000
10.278000
6.260000
6.170000
6.253000
6.179000
6.229000
6.261000
6.291000
6.256000
6.525000
6.200000
6.146000
6.102000
6.388000
6.121000
6.212000
6.152000
6.276000
6.286000
6.094000
6.345000
6.265000
6.324000
6.118000
6.282000
6.176000
6.386000
6.117000
6.383000
6.259000
6.301000
6.239000
6.267000
6.290000
6.237000
6.432000
6.307000
6.215000
6.129000
6.363000
6.176000
6.272000
6.324000
6.295000
6.233000
6.325000
6.443000
6.400000
6.307000
6.335000
6.155000
6.094000
6.094000
6.268000
6.139000
6.197000
6.184000
6.260000
6.248000
6.310000
6.452000
6.370000
6.504000
6.315000
6.513000
6.274000
6.172000
6.204000
6.242000
6.174000
6.110000
6.091000
6.231000
6.337000
6.190000
6.299000
6.299000
6.257000
6.241000
6.194000
6.232000
6.251000
6.165000
6.226000
6.093000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_14.csv <==
6.168000
6.297000
6.263000
6.002000
6.094000
6.071000
6.173000
6.053000
6.280000
6.384000
6.192000
6.201000
6.164000
6.334000
6.323000
6.426000
6.483000
6.529000
6.356000
6.394000
6.325000
6.337000
6.334000
6.566000
6.238000
6.367000
6.407000
6.472000
6.333000
6.378000
6.318000
6.322000
6.338000
6.317000
6.320000
6.362000
6.405000
6.391000
6.743000
6.373000
6.394000
6.469000
6.486000
6.502000
6.518000
6.509000
6.637000
6.486000
6.581000
6.583000
6.483000
6.650000
6.484000
6.828000
6.542000
6.567000
6.676000
6.607000
6.655000
6.566000
6.633000
6.572000
6.501000
6.404000
6.591000
6.502000
6.420000
6.676000
6.719000
6.891000
6.860000
7.010000
6.645000
6.521000
6.494000
6.680000
6.602000
6.568000
6.665000
6.527000
6.653000
6.690000
6.906000
6.746000
6.731000
6.790000
6.777000
6.825000
6.820000
6.733000
6.709000
6.705000
6.805000
6.772000
6.829000
6.809000
6.941000
6.780000
6.828000
7.007000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_16.csv <==
6.239000
7.591000
7.161000
7.143000
7.054000
7.010000
6.992000
6.979000
6.892000
6.950000
7.192000
7.091000
7.105000
7.122000
6.999000
7.100000
7.065000
7.187000
7.008000
6.964000
7.068000
7.100000
7.144000
7.054000
6.976000
6.968000
7.029000
7.260000
7.069000
6.975000
7.411000
7.208000
7.030000
7.175000
7.090000
7.124000
7.091000
7.319000
7.251000
7.126000
7.296000
7.142000
7.034000
7.161000
7.094000
7.112000
7.023000
7.128000
7.094000
7.072000
7.276000
6.996000
6.943000
7.158000
7.039000
7.106000
6.987000
7.041000
7.034000
7.137000
7.030000
7.012000
7.039000
7.217000
7.210000
7.131000
6.984000
7.418000
7.183000
7.137000
7.093000
7.116000
7.143000
7.092000
7.192000
6.983000
7.048000
7.130000
7.256000
7.034000
7.080000
7.271000
7.066000
7.028000
7.079000
7.071000
6.931000
7.200000
7.133000
7.079000
7.019000
7.105000
6.934000
6.984000
7.280000
7.175000
7.121000
7.240000
7.146000
7.062000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_18.csv <==
7.420000
7.405000
7.374000
7.367000
7.346000
7.345000
7.680000
7.220000
7.302000
7.167000
7.299000
7.436000
7.397000
7.482000
7.139000
7.173000
7.293000
7.429000
7.404000
7.362000
7.611000
7.282000
7.285000
7.405000
7.197000
7.329000
7.744000
7.641000
7.653000
7.794000
7.917000
7.556000
7.587000
7.538000
7.604000
7.612000
7.580000
7.604000
7.653000
7.629000
7.579000
7.428000
7.509000
7.597000
7.615000
7.868000
7.993000
8.008000
8.068000
7.941000
7.929000
7.804000
7.886000
8.190000
8.043000
7.763000
8.049000
8.180000
8.116000
7.991000
7.838000
8.236000
8.157000
8.072000
7.956000
7.981000
8.009000
8.073000
7.928000
7.811000
7.734000
7.787000
7.890000
7.956000
7.894000
8.309000
8.133000
8.188000
8.038000
8.033000
8.165000
8.124000
8.174000
8.364000
8.106000
8.197000
8.287000
8.269000
8.042000
8.164000
8.077000
8.049000
8.033000
8.170000
8.328000
8.460000
8.387000
8.044000
8.110000
8.038000


==> plots/upmem3_1024_dpus/results/dpu/addition/cpu_dpu_copy_20.csv <==
12.685000
12.811000
12.015000
11.841000
11.725000
12.140000
12.844000
12.527000
12.580000
12.470000
12.649000
11.902000
12.112000
12.105000
12.553000
12.324000
12.609000
12.042000
12.481000
11.665000
12.305000
12.734000
12.482000
12.624000
12.402000
12.177000
12.291000
12.315000
12.547000
12.088000
12.466000
12.348000
11.666000
12.390000
12.011000
11.752000
12.402000
12.018000
12.227000
12.279000
12.277000
12.716000
12.222000
12.405000
12.242000
12.823000
13.088000
12.992000
12.835000
12.773000
13.267000
12.937000
12.708000
12.861000
12.751000
12.471000
12.535000
12.362000
12.541000
12.216000
12.538000
12.893000
12.843000
12.898000
13.220000
13.035000
13.097000
13.120000
13.095000
12.727000
12.699000
12.110000
12.223000
12.119000
12.558000
12.713000
12.562000
12.729000
12.391000
12.560000
12.637000
12.645000
12.876000
12.795000
12.796000
12.727000
12.920000
13.036000
12.893000
13.501000
12.899000
12.744000
12.356000
12.374000
12.881000
12.891000
12.696000
12.613000
12.544000
12.741000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_10.csv <==
1.919000
1.909000
1.938000
2.034000
1.987000
1.963000
1.984000
1.865000
1.943000
1.887000
1.945000
1.970000
1.967000
1.893000
1.908000
1.914000
1.893000
2.035000
1.965000
1.962000
1.898000
1.913000
1.916000
1.954000
2.007000
1.957000
1.913000
1.924000
1.968000
1.922000
1.949000
1.924000
1.941000
1.888000
1.869000
1.900000
1.970000
1.983000
1.988000
1.924000
1.958000
1.929000
2.005000
1.924000
1.947000
1.925000
1.911000
1.872000
1.900000
1.927000
1.974000
1.904000
1.946000
1.931000
1.918000
2.015000
2.009000
1.919000
1.893000
1.930000
1.978000
1.980000
1.933000
1.903000
2.031000
1.920000
1.906000
2.051000
1.961000
1.918000
1.923000
1.973000
1.857000
1.944000
1.970000
1.927000
1.930000
1.886000
1.970000
1.922000
1.950000
1.992000
1.913000
1.899000
1.861000
1.887000
1.854000
1.957000
1.940000
1.888000
1.911000
1.954000
1.873000
1.966000
1.935000
1.935000
1.918000
1.958000
1.875000
1.964000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_12.csv <==
1.758000
1.748000
1.786000
1.847000
2.007000
1.733000
1.758000
1.780000
1.748000
1.783000
1.774000
1.799000
1.794000
1.729000
1.780000
1.726000
1.802000
1.775000
1.802000
1.767000
1.751000
1.788000
1.823000
1.838000
1.871000
1.752000
1.852000
1.798000
1.768000
1.781000
1.862000
1.827000
1.779000
1.810000
1.772000
1.790000
1.768000
1.839000
1.911000
1.813000
1.901000
1.836000
1.818000
1.821000
1.814000
1.863000
1.854000
1.860000
1.792000
1.812000
1.802000
2.053000
1.862000
1.848000
1.843000
1.868000
1.922000
1.929000
2.008000
1.968000
2.057000
1.872000
1.891000
1.841000
1.786000
1.877000
1.837000
1.892000
1.825000
1.881000
1.836000
1.969000
1.911000
1.842000
1.840000
1.907000
1.864000
1.861000
1.912000
1.861000
1.865000
1.922000
1.870000
1.918000
1.873000
1.918000
1.891000
1.889000
1.850000
1.801000
1.857000
1.949000
1.920000
1.915000
1.872000
1.853000
1.838000
1.868000
1.982000
1.934000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_14.csv <==
1.997000
1.990000
2.012000
1.998000
1.976000
1.890000
1.947000
1.930000
2.051000
1.981000
1.944000
1.904000
2.125000
1.986000
2.039000
1.956000
1.974000
1.994000
1.981000
1.921000
1.950000
1.967000
1.935000
2.008000
1.992000
1.947000
1.988000
1.968000
2.004000
2.023000
1.945000
1.933000
2.044000
1.959000
1.961000
1.999000
1.927000
1.974000
1.988000
1.967000
1.988000
1.976000
2.066000
2.040000
2.174000
2.013000
1.947000
1.962000
1.986000
1.972000
2.047000
2.114000
2.022000
1.977000
1.990000
2.060000
1.969000
2.024000
1.962000
2.041000
2.034000
2.026000
2.129000
2.067000
1.975000
1.944000
1.942000
2.039000
1.995000
2.018000
2.017000
2.022000
2.096000
2.011000
2.072000
2.122000
2.026000
2.014000
2.041000
1.971000
2.020000
1.953000
2.011000
1.935000
2.001000
1.998000
1.933000
2.070000
2.189000
1.972000
1.998000
1.957000
1.955000
1.900000
2.031000
2.039000
2.014000
1.966000
1.993000
1.982000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_16.csv <==
2.549000
2.536000
2.564000
2.499000
2.485000
2.455000
2.417000
2.423000
2.438000
2.442000
2.395000
2.426000
2.387000
2.344000
2.414000
2.345000
2.402000
2.410000
2.366000
2.522000
2.403000
2.467000
2.411000
2.430000
2.391000
2.479000
2.528000
2.433000
2.461000
2.429000
2.503000
2.445000
2.450000
2.349000
2.380000
2.469000
2.391000
2.435000
2.367000
2.369000
2.336000
2.516000
2.435000
2.412000
2.363000
2.421000
2.470000
2.412000
2.392000
2.402000
2.360000
2.508000
2.476000
2.445000
2.461000
2.419000
2.458000
2.427000
2.444000
2.413000
2.369000
2.503000
2.545000
2.632000
2.485000
2.421000
2.396000
2.379000
2.351000
2.424000
2.379000
2.387000
2.466000
2.459000
2.395000
2.431000
2.399000
2.357000
2.405000
2.362000
2.357000
2.303000
2.305000
2.272000
2.379000
2.371000
2.331000
2.278000
2.335000
2.513000
2.375000
2.373000
2.336000
2.402000
2.405000
2.540000
2.423000
2.404000
2.398000
2.419000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_18.csv <==
4.064000
4.313000
4.497000
4.541000
4.491000
4.435000
4.344000
4.248000
4.297000
4.312000
4.273000
4.263000
4.453000
4.455000
4.497000
4.498000
4.609000
4.190000
4.238000
3.986000
3.966000
3.970000
3.936000
3.907000
3.923000
4.026000
3.908000
3.899000
3.888000
4.179000
3.927000
3.864000
3.884000
4.073000
3.944000
3.920000
4.097000
4.057000
4.059000
3.947000
4.253000
4.304000
3.951000
3.754000
3.952000
3.939000
4.175000
4.016000
4.117000
4.018000
3.886000
4.187000
4.118000
4.138000
3.883000
3.818000
3.796000
3.999000
3.735000
4.141000
4.047000
3.967000
4.178000
4.134000
4.126000
3.865000
3.746000
3.564000
3.645000
3.681000
3.711000
3.460000
3.837000
3.681000
3.474000
3.478000
3.537000
3.487000
3.445000
3.488000
3.434000
3.466000
3.531000
3.453000
3.429000
3.422000
3.430000
3.652000
3.716000
3.584000
3.534000
3.785000
3.582000
3.486000
3.555000
3.692000
3.690000
3.746000
3.637000
3.546000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_cpu_copy_20.csv <==
11.911000
12.325000
13.158000
12.219000
12.861000
13.081000
12.271000
12.326000
12.518000
12.554000
13.043000
12.055000
11.588000
12.224000
11.824000
11.778000
11.648000
11.925000
12.159000
11.652000
11.191000
11.314000
11.546000
11.705000
11.769000
11.644000
11.826000
11.775000
11.334000
12.037000
11.492000
10.613000
11.579000
11.318000
10.804000
10.742000
11.165000
11.224000
10.981000
10.700000
10.821000
11.454000
11.235000
11.303000
10.423000
10.318000
10.881000
11.736000
10.938000
10.789000
11.500000
11.719000
11.459000
11.174000
11.346000
10.294000
11.089000
11.609000
11.822000
11.200000
10.848000
10.863000
10.650000
10.675000
11.214000
11.374000
10.943000
11.351000
11.019000
11.195000
10.452000
10.334000
10.144000
10.148000
11.129000
11.046000
10.533000
10.875000
10.918000
10.953000
11.306000
11.535000
11.362000
11.542000
10.934000
10.306000
10.638000
10.310000
10.521000
10.524000
11.217000
10.833000
10.551000
10.607000
10.466000
10.616000
10.894000
11.485000
11.218000
11.782000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_10.csv <==
0.997000
1.040000
1.098000
1.041000
1.014000
1.047000
1.059000
1.035000
1.038000
1.038000
1.016000
1.095000
1.091000
1.053000
1.043000
1.053000
1.018000
1.210000
1.029000
1.098000
0.998000
0.998000
1.111000
1.132000
1.067000
1.046000
1.029000
1.019000
1.022000
1.125000
1.062000
1.075000
1.055000
1.054000
1.045000
1.161000
1.087000
1.112000
1.044000
1.038000
1.059000
1.071000
1.063000
1.085000
1.077000
1.067000
1.010000
1.097000
1.065000
1.037000
1.065000
1.076000
1.031000
1.062000
1.058000
1.108000
1.066000
1.046000
1.048000
1.080000
1.100000
1.117000
1.078000
1.013000
1.077000
1.091000
1.022000
1.102000
1.075000
1.096000
1.047000
1.051000
1.027000
1.052000
1.079000
1.050000
1.013000
1.100000
1.080000
1.109000
1.073000
1.042000
1.081000
1.178000
1.092000
1.087000
1.060000
1.086000
1.056000
1.113000
1.066000
1.083000
1.093000
1.049000
1.066000
1.076000
1.072000
1.073000
1.028000
1.029000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_12.csv <==
0.977000
1.002000
1.033000
1.044000
1.001000
1.040000
0.995000
0.985000
1.017000
0.989000
1.053000
0.973000
1.010000
0.980000
1.011000
1.034000
1.015000
1.031000
0.997000
1.010000
1.044000
1.032000
1.027000
0.988000
1.023000
0.977000
0.994000
1.005000
1.028000
1.023000
1.027000
1.024000
0.995000
0.995000
1.105000
1.081000
1.026000
1.014000
1.048000
1.015000
1.046000
1.015000
1.006000
1.030000
1.025000
1.025000
1.048000
0.980000
1.023000
0.993000
0.957000
1.025000
1.033000
1.041000
1.009000
1.028000
1.013000
0.976000
0.996000
1.074000
1.060000
1.028000
1.030000
1.007000
1.015000
1.014000
1.041000
1.036000
1.056000
1.004000
1.032000
1.012000
1.003000
1.006000
1.069000
0.985000
1.015000
0.981000
1.042000
1.014000
1.021000
1.030000
1.024000
1.034000
1.058000
1.045000
0.996000
1.016000
1.042000
0.998000
1.004000
1.027000
1.064000
1.059000
1.048000
0.973000
0.981000
1.007000
1.050000
1.052000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_14.csv <==
1.050000
1.034000
1.073000
1.089000
1.074000
1.062000
1.022000
1.038000
1.098000
1.058000
1.008000
1.082000
1.016000
1.029000
1.121000
1.072000
1.088000
1.018000
1.037000
1.049000
1.070000
1.063000
1.001000
1.079000
1.059000
1.073000
1.055000
1.088000
1.046000
1.048000
1.069000
1.041000
1.094000
1.069000
1.053000
1.016000
1.057000
1.034000
1.060000
1.034000
1.054000
1.000000
1.055000
1.052000
1.042000
1.077000
1.062000
1.071000
1.097000
1.055000
1.053000
1.092000
1.085000
1.048000
1.054000
1.030000
1.060000
1.053000
1.054000
1.033000
1.096000
1.042000
1.109000
1.079000
1.046000
1.112000
1.038000
1.065000
1.072000
1.080000
1.080000
1.075000
1.087000
1.084000
1.071000
1.099000
1.088000
1.071000
1.073000
1.077000
1.075000
1.074000
1.097000
1.071000
1.037000
1.089000
1.045000
1.096000
1.084000
1.053000
1.020000
1.005000
1.012000
1.074000
1.062000
1.073000
1.033000
1.053000
1.047000
1.089000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_16.csv <==
1.063000
1.073000
1.071000
1.150000
1.125000
1.194000
1.142000
1.061000
1.099000
1.127000
1.117000
1.068000
1.131000
1.087000
1.078000
1.070000
1.079000
1.080000
1.046000
1.054000
1.047000
1.022000
1.079000
1.162000
1.068000
1.212000
1.149000
1.052000
1.208000
1.112000
1.114000
1.095000
1.059000
1.056000
1.030000
1.132000
1.086000
1.080000
1.064000
1.032000
1.068000
1.114000
1.112000
1.037000
1.111000
1.077000
1.022000
1.104000
1.123000
1.038000
1.057000
1.076000
1.068000
1.129000
1.076000
1.081000
1.051000
1.151000
1.082000
1.075000
1.060000
1.193000
1.159000
1.034000
1.117000
1.101000
1.177000
1.096000
1.089000
1.081000
1.072000
1.200000
1.154000
1.290000
1.102000
1.028000
1.172000
1.167000
1.664000
1.034000
1.051000
1.155000
1.103000
1.073000
1.157000
1.063000
1.121000
1.104000
1.168000
1.103000
1.128000
1.093000
1.085000
1.255000
1.086000
1.102000
1.084000
1.223000
1.213000
1.182000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_18.csv <==
1.054000
1.078000
1.048000
1.165000
1.117000
1.125000
1.215000
1.043000
1.055000
1.083000
1.045000
1.103000
1.137000
1.143000
1.092000
1.104000
1.056000
1.061000
1.242000
1.163000
1.060000
1.108000
1.093000
1.083000
1.110000
1.146000
1.099000
1.060000
1.076000
1.251000
1.146000
1.044000
1.051000
1.053000
1.089000
1.084000
1.061000
1.095000
1.062000
1.083000
1.065000
1.127000
1.086000
1.107000
1.035000
1.075000
1.030000
1.187000
1.038000
1.040000
1.138000
1.100000
1.080000
1.197000
1.109000
1.067000
1.048000
1.063000
1.082000
1.128000
1.158000
1.082000
1.233000
1.067000
1.100000
1.118000
1.061000
1.017000
1.081000
1.092000
1.181000
1.142000
1.106000
1.073000
1.082000
1.060000
1.108000
1.094000
1.085000
1.083000
1.078000
1.023000
1.139000
1.106000
1.036000
1.061000
1.099000
1.054000
1.108000
1.062000
1.089000
1.049000
1.115000
1.115000
1.094000
1.082000
1.048000
1.069000
1.102000
1.082000


==> plots/upmem3_1024_dpus/results/dpu/addition/dpu_time_20.csv <==
1.036000
1.055000
1.063000
1.065000
1.039000
1.061000
1.046000
1.086000
1.157000
1.106000
1.090000
1.083000
1.142000
1.161000
1.095000
1.042000
1.059000
1.081000
1.047000
1.038000
1.092000
1.118000
1.066000
1.035000
1.066000
1.113000
1.204000
1.086000
1.063000
1.049000
1.070000
1.088000
1.126000
1.044000
1.054000
1.050000
1.082000
1.072000
1.058000
1.063000
1.064000
1.032000
1.022000
1.030000
1.069000
1.116000
1.025000
1.060000
1.041000
1.029000
1.101000
1.118000
1.107000
1.068000
1.122000
1.064000
1.095000
1.074000
1.071000
1.042000
1.064000
1.038000
1.094000
1.054000
1.024000
1.120000
1.053000
1.082000
1.031000
1.062000
1.061000
1.057000
1.097000
1.093000
1.015000
1.108000
1.055000
1.034000
1.077000
1.092000
1.057000
1.087000
1.066000
1.074000
1.077000
1.042000
1.028000
1.094000
1.084000
1.090000
1.091000
1.087000
1.030000
1.059000
1.075000
1.031000
1.069000
1.091000
1.063000
1.064000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_10.csv <==
6.385000
6.327000
6.228000
6.520000
6.382000
6.383000
6.182000
6.238000
6.324000
6.337000
6.323000
6.321000
6.223000
6.337000
6.619000
6.337000
6.242000
6.266000
6.472000
6.281000
6.304000
6.242000
6.235000
6.205000
6.391000
6.530000
6.341000
6.378000
6.400000
6.428000
6.476000
6.559000
6.493000
6.486000
6.471000
6.572000
6.628000
6.448000
6.549000
6.499000
6.788000
6.639000
6.740000
6.735000
6.691000
6.649000
6.612000
6.795000
6.544000
6.739000
6.841000
6.843000
6.566000
6.579000
6.639000
6.542000
6.558000
6.824000
6.738000
6.558000
6.657000
6.724000
6.645000
6.572000
6.577000
6.636000
6.505000
6.611000
6.840000
6.723000
6.520000
6.550000
6.838000
6.439000
6.400000
6.497000
6.513000
6.471000
6.537000
6.622000
6.486000
6.666000
6.663000
6.634000
6.610000
6.615000
6.779000
6.535000
6.562000
6.506000
6.694000
6.489000
6.696000
6.866000
6.671000
6.713000
6.674000
6.905000
6.707000
6.651000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_12.csv <==
6.187000
6.352000
6.264000
6.325000
6.316000
6.087000
6.143000
6.110000
6.397000
6.046000
6.073000
6.435000
6.141000
6.199000
6.159000
6.312000
6.168000
6.152000
6.236000
6.265000
6.522000
6.276000
6.344000
6.434000
6.338000
6.417000
6.334000
6.277000
6.317000
6.388000
6.351000
6.299000
6.420000
6.467000
6.410000
6.351000
6.418000
6.469000
6.580000
6.492000
6.345000
6.464000
6.387000
6.372000
6.467000
6.539000
6.423000
6.424000
6.586000
6.371000
6.416000
6.344000
6.705000
6.425000
6.432000
6.574000
6.685000
6.560000
6.407000
6.551000
6.517000
6.558000
6.394000
6.493000
6.467000
6.554000
6.698000
6.493000
6.649000
6.651000
6.556000
6.497000
6.482000
6.593000
6.704000
6.576000
6.470000
6.613000
6.651000
6.602000
6.645000
6.769000
6.833000
6.793000
6.768000
6.569000
6.753000
6.829000
6.722000
6.626000
6.567000
6.765000
6.762000
6.605000
6.777000
6.807000
6.650000
6.622000
6.602000
6.527000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_14.csv <==
6.132000
6.146000
6.228000
6.179000
6.341000
6.150000
6.192000
6.103000
6.484000
6.337000
6.488000
6.419000
6.380000
6.134000
6.286000
6.264000
6.193000
6.274000
6.428000
6.562000
6.300000
6.443000
6.316000
6.421000
6.297000
6.310000
6.405000
6.326000
6.274000
6.359000
6.364000
6.270000
6.481000
6.591000
6.377000
6.501000
6.470000
6.629000
6.415000
6.511000
6.530000
6.759000
6.610000
6.537000
6.641000
6.488000
6.395000
6.634000
6.570000
6.535000
6.531000
6.733000
6.498000
6.584000
6.616000
6.616000
6.589000
6.615000
6.631000
6.807000
6.645000
6.602000
6.632000
6.766000
6.650000
6.669000
6.744000
6.587000
6.629000
6.546000
6.709000
6.498000
6.645000
6.462000
6.554000
6.416000
6.600000
6.529000
6.489000
6.459000
6.567000
6.814000
6.610000
6.831000
6.888000
6.718000
6.397000
6.618000
6.796000
6.566000
6.660000
6.533000
6.588000
6.418000
6.539000
6.942000
6.847000
6.616000
6.531000
6.677000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_16.csv <==
6.076000
6.158000
6.596000
6.376000
6.423000
6.286000
6.481000
6.182000
6.322000
6.395000
6.393000
6.479000
6.418000
6.683000
6.433000
6.363000
6.226000
6.296000
6.338000
6.322000
6.134000
6.534000
6.371000
6.840000
6.472000
6.501000
6.409000
6.468000
6.330000
6.242000
6.376000
6.372000
6.571000
6.884000
6.580000
6.576000
6.661000
6.463000
6.495000
6.562000
6.424000
6.581000
6.599000
6.725000
6.777000
6.540000
6.788000
6.641000
6.745000
6.625000
7.003000
6.673000
6.650000
6.805000
6.803000
6.667000
6.674000
6.805000
6.648000
6.748000
6.839000
6.851000
6.753000
6.683000
6.817000
6.771000
6.873000
6.895000
6.796000
6.869000
6.816000
6.932000
6.955000
6.820000
6.885000
6.738000
6.950000
7.021000
6.843000
6.966000
6.896000
7.128000
6.871000
6.935000
6.993000
7.154000
6.912000
7.035000
7.093000
6.933000
6.894000
7.363000
6.963000
6.954000
6.962000
7.041000
7.032000
7.003000
7.178000
7.016000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_18.csv <==
7.407000
7.596000
7.685000
7.811000
7.732000
7.468000
7.450000
7.520000
7.354000
7.283000
7.392000
7.342000
7.530000
7.634000
7.700000
7.403000
7.575000
7.315000
7.360000
7.541000
7.390000
7.481000
7.722000
7.582000
7.555000
7.604000
7.665000
7.523000
7.461000
7.456000
7.518000
7.529000
7.979000
7.774000
7.816000
8.173000
7.867000
7.736000
7.988000
8.165000
8.007000
8.114000
7.871000
7.822000
7.838000
7.815000
7.492000
8.025000
7.702000
7.776000
8.324000
7.868000
7.855000
8.041000
7.940000
7.773000
8.189000
8.123000
7.979000
7.966000
8.064000
8.132000
8.275000
7.979000
7.934000
8.038000
8.134000
8.082000
8.022000
8.320000
8.200000
8.263000
8.241000
8.245000
8.073000
7.931000
8.007000
8.132000
8.214000
8.426000
8.166000
8.082000
8.242000
8.123000
8.188000
8.361000
8.017000
8.154000
8.260000
8.164000
8.198000
8.215000
8.266000
8.360000
8.267000
7.918000
8.071000
8.073000
7.936000
8.200000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/cpu_dpu_copy_20.csv <==
11.690000
11.991000
11.717000
11.886000
11.867000
12.377000
11.878000
11.822000
11.970000
12.037000
12.315000
11.689000
11.662000
12.027000
12.330000
12.391000
12.004000
12.140000
12.603000
12.479000
12.959000
12.601000
12.959000
12.035000
12.335000
12.604000
12.686000
12.643000
12.315000
12.129000
12.533000
12.612000
12.853000
12.723000
13.205000
13.067000
12.982000
13.388000
12.724000
13.228000
12.815000
12.945000
12.479000
12.644000
12.761000
12.551000
12.791000
12.443000
12.347000
12.823000
13.319000
13.628000
13.057000
12.717000
12.881000
12.804000
12.387000
12.536000
12.778000
12.975000
12.317000
12.665000
13.507000
13.055000
12.650000
12.950000
12.531000
12.570000
12.449000
12.659000
12.811000
13.584000
13.590000
13.285000
13.188000
13.128000
13.574000
12.520000
13.120000
12.973000
13.456000
13.394000
12.603000
13.044000
12.783000
13.023000
13.368000
13.307000
12.900000
12.846000
12.927000
13.040000
13.150000
12.957000
12.862000
12.996000
12.772000
12.935000
13.140000
12.889000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_10.csv <==
1.907000
1.871000
1.975000
1.924000
1.844000
1.846000
1.910000
1.839000
1.828000
1.858000
1.866000
1.866000
1.837000
1.788000
1.843000
1.912000
1.847000
1.810000
1.802000
1.800000
1.851000
1.921000
1.946000
1.887000
1.904000
1.854000
1.927000
1.903000
1.883000
1.910000
1.941000
1.898000
1.904000
1.937000
1.908000
1.936000
1.932000
1.908000
1.872000
1.870000
1.946000
1.877000
1.905000
1.962000
1.964000
1.984000
1.908000
1.938000
1.916000
1.926000
1.914000
1.891000
1.895000
1.964000
2.003000
1.993000
1.994000
1.937000
1.946000
1.921000
1.920000
1.866000
2.013000
1.907000
1.979000
1.902000
1.908000
1.926000
1.922000
1.971000
1.953000
1.899000
1.905000
1.918000
1.905000
2.116000
1.906000
1.960000
1.978000
1.864000
1.942000
1.896000
1.917000
1.931000
1.886000
1.935000
1.913000
1.938000
2.009000
1.990000
1.941000
1.916000
1.918000
1.915000
2.034000
1.971000
1.965000
1.980000
1.936000
1.914000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_12.csv <==
1.759000
1.740000
1.752000
1.743000
1.751000
1.786000
1.709000
1.756000
1.658000
1.620000
1.639000
1.644000
1.717000
1.663000
1.638000
1.652000
1.639000
1.713000
1.708000
1.743000
1.670000
1.640000
1.667000
1.641000
1.712000
1.727000
1.669000
1.694000
1.721000
1.687000
1.668000
1.711000
1.756000
1.682000
1.684000
1.739000
1.694000
1.708000
1.886000
1.769000
1.743000
1.727000
1.710000
1.721000
1.691000
1.961000
1.728000
1.748000
1.726000
1.710000
1.772000
1.833000
1.814000
1.764000
1.759000
1.686000
1.742000
1.712000
1.743000
1.747000
1.722000
1.739000
1.730000
1.710000
1.763000
1.791000
1.787000
1.755000
1.768000
1.725000
1.726000
1.793000
1.784000
1.766000
1.771000
1.713000
1.754000
1.818000
2.029000
1.874000
1.782000
1.797000
2.047000
1.770000
1.879000
1.837000
1.806000
1.769000
1.786000
1.801000
1.948000
1.837000
1.785000
1.740000
1.788000
1.798000
1.806000
1.816000
1.980000
1.837000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_14.csv <==
1.934000
2.067000
2.030000
1.880000
1.853000
1.821000
1.847000
1.877000
1.879000
1.864000
1.827000
1.809000
1.843000
1.899000
1.898000
1.902000
1.857000
1.938000
1.873000
1.913000
1.930000
1.865000
1.891000
1.853000
1.934000
2.003000
1.910000
1.965000
1.880000
1.872000
2.034000
2.034000
1.965000
1.953000
1.914000
1.962000
1.875000
1.871000
2.002000
1.912000
1.886000
1.918000
1.901000
1.850000
1.886000
2.017000
2.084000
2.178000
2.140000
2.010000
2.263000
1.967000
1.927000
2.041000
1.888000
1.903000
2.095000
2.035000
1.979000
2.017000
2.004000
1.953000
2.046000
2.006000
1.971000
1.994000
1.952000
1.932000
1.968000
1.947000
1.983000
1.981000
1.916000
1.965000
1.963000
2.181000
2.109000
1.932000
1.901000
1.982000
2.084000
1.920000
1.906000
1.886000
1.889000
1.897000
1.935000
2.003000
1.944000
1.924000
1.979000
1.961000
2.062000
1.985000
1.970000
1.968000
1.946000
1.963000
1.959000
1.972000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_16.csv <==
2.151000
2.192000
2.226000
2.104000
2.087000
2.052000
2.152000
2.119000
2.074000
2.088000
2.104000
2.199000
2.125000
2.092000
2.135000
2.114000
2.131000
2.189000
2.143000
2.083000
2.106000
2.105000
2.161000
2.297000
2.202000
2.185000
2.151000
2.141000
2.197000
2.200000
2.113000
2.191000
2.190000
2.134000
2.155000
2.120000
2.237000
2.106000
2.168000
2.308000
2.141000
2.195000
2.213000
2.290000
2.175000
2.313000
2.138000
2.170000
2.171000
2.167000
2.245000
2.291000
2.227000
2.256000
2.144000
2.163000
2.341000
2.279000
2.249000
2.264000
2.248000
2.302000
2.287000
2.271000
2.243000
2.163000
2.386000
2.258000
2.220000
2.178000
2.203000
2.257000
2.224000
2.266000
2.196000
2.266000
2.252000
2.498000
2.341000
2.345000
2.230000
2.231000
2.203000
2.286000
2.340000
2.242000
2.299000
2.244000
2.342000
2.326000
2.274000
2.265000
2.310000
2.266000
2.344000
2.357000
2.330000
2.314000
2.346000
2.528000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_18.csv <==
4.812000
4.689000
4.396000
4.524000
3.994000
4.325000
4.141000
4.169000
4.114000
3.987000
3.957000
3.935000
4.342000
4.244000
4.184000
4.117000
4.206000
4.149000
4.108000
4.034000
4.170000
3.814000
4.008000
3.955000
4.227000
3.812000
3.826000
3.721000
3.856000
3.818000
3.743000
3.723000
4.061000
4.238000
3.820000
3.782000
3.774000
3.822000
3.816000
3.925000
3.932000
3.868000
3.755000
3.659000
3.649000
3.755000
3.796000
3.821000
3.772000
3.899000
3.824000
3.916000
3.907000
3.850000
3.846000
3.853000
3.890000
3.835000
3.653000
3.640000
3.771000
3.747000
3.650000
3.633000
3.603000
3.706000
3.701000
3.632000
3.832000
3.834000
3.896000
3.849000
3.761000
3.750000
3.957000
3.839000
3.826000
3.650000
3.846000
3.661000
3.747000
3.737000
3.816000
3.856000
3.618000
3.958000
4.047000
3.699000
3.540000
3.442000
3.492000
3.436000
3.586000
3.515000
3.535000
3.458000
3.712000
3.750000
3.567000
3.700000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_cpu_copy_20.csv <==
11.287000
11.784000
11.906000
12.270000
11.715000
11.660000
11.642000
11.596000
11.456000
11.500000
12.196000
11.894000
11.506000
10.771000
11.594000
11.411000
11.221000
11.357000
10.952000
11.252000
11.394000
11.335000
11.434000
11.324000
11.126000
10.843000
10.671000
10.555000
11.385000
10.720000
11.230000
11.485000
11.362000
11.168000
11.505000
11.718000
11.241000
11.849000
10.905000
10.944000
11.161000
11.221000
11.545000
11.264000
11.100000
11.428000
11.557000
11.198000
10.884000
11.072000
10.442000
10.711000
10.793000
10.509000
10.313000
10.415000
10.365000
10.481000
11.238000
11.517000
10.815000
10.619000
11.023000
11.110000
10.477000
11.266000
11.359000
10.486000
10.440000
11.926000
10.789000
11.175000
11.301000
10.896000
10.004000
10.097000
10.095000
10.125000
10.577000
10.565000
11.216000
11.436000
10.951000
10.599000
9.783000
10.493000
11.016000
10.489000
11.490000
11.153000
11.212000
10.531000
10.871000
10.343000
10.021000
10.491000
10.232000
11.157000
12.169000
11.191000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_10.csv <==
1.267000
1.363000
1.261000
1.296000
1.267000
1.265000
1.288000
1.262000
1.291000
1.261000
1.302000
1.347000
1.292000
1.292000
1.289000
1.279000
1.288000
1.257000
1.303000
1.278000
1.236000
1.358000
1.292000
1.291000
1.255000
1.281000
1.320000
1.654000
1.300000
1.356000
1.262000
1.303000
1.318000
1.292000
1.269000
1.273000
1.330000
1.386000
1.312000
1.262000
1.281000
1.295000
1.324000
1.343000
1.267000
1.280000
1.339000
1.341000
1.333000
1.274000
1.281000
1.310000
1.276000
1.318000
1.315000
1.280000
1.328000
1.315000
1.277000
1.222000
1.287000
1.264000
1.330000
1.260000
1.315000
1.302000
1.271000
1.371000
1.285000
1.243000
1.268000
1.282000
1.224000
1.304000
1.298000
1.250000
1.265000
1.245000
1.319000
1.269000
1.268000
1.320000
1.309000
1.361000
1.284000
1.230000
1.286000
1.242000
1.307000
1.293000
1.319000
1.281000
1.350000
1.326000
1.272000
1.295000
1.350000
1.274000
1.357000
1.341000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_12.csv <==
1.344000
1.335000
1.408000
1.365000
1.286000
1.376000
1.398000
1.341000
1.309000
1.300000
1.289000
1.378000
1.348000
1.323000
1.341000
1.331000
1.296000
1.395000
1.328000
1.331000
1.337000
1.305000
1.295000
1.255000
1.293000
1.307000
1.263000
1.356000
1.304000
1.299000
1.279000
1.307000
1.314000
1.286000
1.283000
1.243000
1.284000
1.260000
1.346000
1.284000
1.277000
1.324000
1.223000
1.278000
1.279000
1.306000
1.283000
1.267000
1.406000
1.238000
1.249000
1.261000
1.331000
1.308000
1.255000
1.259000
1.284000
1.303000
1.289000
1.284000
1.306000
1.312000
1.263000
1.263000
1.312000
1.368000
1.270000
1.281000
1.266000
1.328000
1.320000
1.305000
1.315000
1.394000
1.295000
1.306000
1.362000
1.296000
1.247000
1.256000
1.308000
1.305000
1.239000
1.296000
1.250000
1.280000
1.263000
1.274000
1.314000
1.296000
1.236000
1.264000
1.312000
1.285000
1.244000
1.284000
1.236000
1.262000
1.297000
1.258000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_14.csv <==
1.254000
1.214000
1.268000
1.272000
1.299000
1.293000
1.234000
1.269000
1.242000
1.304000
1.243000
1.244000
1.261000
1.287000
1.370000
1.299000
1.264000
1.272000
1.281000
1.293000
1.276000
1.339000
1.279000
1.244000
1.225000
1.332000
1.345000
1.270000
1.275000
1.256000
1.244000
1.302000
1.254000
1.273000
1.255000
1.285000
1.257000
1.258000
1.295000
1.286000
1.332000
1.272000
1.251000
1.267000
1.323000
1.349000
1.294000
1.309000
1.265000
1.299000
1.267000
1.278000
1.331000
1.308000
1.272000
1.293000
1.356000
1.243000
1.267000
1.241000
1.233000
1.442000
1.261000
1.261000
1.239000
1.221000
1.247000
1.244000
1.308000
1.220000
1.238000
1.250000
1.250000
1.295000
1.345000
1.352000
1.348000
1.451000
1.233000
1.336000
1.370000
1.264000
1.265000
1.281000
1.302000
1.312000
1.238000
1.240000
1.276000
1.308000
1.286000
1.265000
1.342000
1.254000
1.273000
1.259000
1.287000
1.265000
1.332000
1.324000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_16.csv <==
1.198000
1.195000
1.279000
1.262000
1.242000
1.213000
1.238000
1.197000
1.276000
1.234000
1.238000
1.249000
1.216000
1.291000
1.223000
1.246000
1.227000
1.219000
1.264000
1.197000
1.236000
1.212000
1.188000
1.204000
1.162000
1.191000
1.210000
1.215000
1.190000
1.260000
1.205000
1.222000
1.169000
1.207000
1.176000
1.214000
1.185000
1.219000
1.189000
1.210000
1.213000
1.177000
1.213000
1.233000
1.225000
1.258000
1.190000
1.174000
1.170000
1.164000
1.182000
1.176000
1.173000
1.176000
1.189000
1.180000
1.192000
1.219000
1.161000
1.217000
1.173000
1.192000
1.203000
1.192000
1.154000
1.201000
1.163000
1.186000
1.200000
1.179000
1.171000
1.184000
1.157000
1.201000
1.122000
1.169000
1.127000
1.191000
1.235000
1.142000
1.144000
1.126000
1.179000
1.203000
1.200000
1.152000
1.552000
1.118000
1.223000
1.140000
1.136000
1.199000
1.126000
1.134000
1.128000
1.171000
1.127000
1.189000
1.122000
1.147000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_18.csv <==
1.252000
1.283000
1.370000
1.321000
1.294000
1.300000
1.363000
1.289000
1.357000
1.311000
1.311000
1.351000
1.307000
1.335000
1.334000
1.274000
1.307000
1.308000
1.312000
1.340000
1.298000
1.320000
1.351000
1.313000
1.369000
1.325000
1.356000
1.352000
1.277000
1.316000
1.322000
1.322000
1.330000
1.312000
1.353000
1.310000
1.290000
1.299000
1.311000
1.341000
1.290000
1.317000
1.332000
1.322000
1.354000
1.381000
1.383000
1.290000
1.323000
1.334000
1.312000
1.279000
1.373000
1.320000
1.297000
1.306000
1.332000
1.306000
1.300000
1.337000
1.355000
1.297000
1.295000
1.319000
1.330000
1.319000
1.426000
1.334000
1.333000
1.310000
1.312000
1.292000
1.287000
1.313000
1.269000
1.272000
1.246000
1.235000
1.270000
1.321000
1.341000
1.287000
1.305000
1.355000
1.346000
1.297000
1.317000
1.354000
1.288000
1.240000
1.223000
1.357000
1.332000
1.245000
1.286000
1.336000
1.261000
1.322000
1.250000
1.308000


==> plots/upmem3_1024_dpus/results/dpu/coeffwise_multi/dpu_time_20.csv <==
1.237000
1.284000
1.270000
1.267000
1.300000
1.273000
1.309000
1.292000
1.325000
1.259000
1.383000
1.287000
1.268000
1.312000
1.276000
1.308000
1.259000
1.254000
1.339000
1.287000
1.324000
1.235000
1.304000
1.273000
1.292000
1.303000
1.330000
1.338000
1.305000
1.387000
1.321000
1.313000
1.264000
1.278000
1.248000
1.320000
1.303000
1.284000
1.337000
1.342000
1.264000
1.328000
1.267000
1.353000
1.271000
1.253000
1.330000
1.308000
1.308000
1.319000
1.242000
1.294000
1.298000
1.293000
1.274000
1.283000
1.450000
1.282000
1.352000
1.234000
1.309000
1.315000
1.373000
1.385000
1.327000
1.283000
1.368000
1.381000
1.263000
1.277000
1.267000
1.277000
1.275000
1.373000
1.319000
1.296000
1.262000
1.302000
1.264000
1.246000
1.274000
1.293000
1.329000
1.313000
1.333000
1.339000
1.270000
1.322000
1.352000
1.317000
1.271000
1.259000
1.324000
1.311000
1.261000
1.273000
1.277000
1.242000
1.303000
1.279000


==> plots/upmem3_1024_dpus/results/dpu/dpu_addition.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.4785,1.064,1.93
12,6.24,1.0219999999999998,1.8425
14,6.5135000000000005,1.062,1.991
16,7.092499999999999,1.091,2.4135
18,7.853,1.0835,3.9314999999999998
20,12.559000000000001,1.066,11.2295


==> plots/upmem3_1024_dpus/results/dpu/dpu_coeffwise_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.5495,1.291,1.9144999999999999
12,6.467,1.296,1.743
14,6.531,1.2725,1.9449999999999998
16,6.704,1.192,2.208
18,7.938000000000001,1.313,3.825
20,12.7665,1.295,11.1645


==> plots/upmem3_1024_dpus/results/dpu/dpu_naive_multi.csv <==
power_n,cpu_dpu_copy_time(ms),dpu_time(ms),dpu_cpu_copy_time(ms)
10,6.73,32.858,1.7635
12,6.354,33.519,1.715
14,6.4565,30.8565,1.8744999999999998
16,6.8004999999999995,27.403,2.5534999999999997
18,8.1235,27.0885,6.9535


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_10.csv <==
6.660000
6.623000
6.491000
6.404000
6.396000
6.443000
6.326000
6.522000
6.341000
6.294000
6.485000
6.407000
6.513000
6.359000
6.397000
6.456000
6.482000
6.513000
6.603000
6.673000
6.568000
6.792000
6.701000
6.506000
6.559000
6.891000
6.614000
6.678000
6.682000
6.980000
6.749000
6.741000
6.685000
6.656000
6.594000
6.633000
6.959000
6.741000
6.722000
6.790000
6.854000
6.835000
6.855000
6.909000
6.792000
6.715000
6.724000
6.733000
6.696000
6.728000
6.971000
6.876000
6.746000
6.844000
7.017000
6.771000
6.770000
6.732000
6.760000
6.649000
6.665000
6.608000
6.718000
6.721000
6.762000
7.229000
6.928000
6.795000
6.879000
6.757000
6.752000
6.680000
6.876000
6.634000
6.638000
6.876000
6.703000
6.770000
6.808000
6.746000
6.673000
6.798000
6.928000
6.706000
6.728000
6.829000
6.895000
6.790000
6.802000
6.873000
6.820000
6.810000
6.780000
6.751000
6.654000
6.667000
7.141000
6.820000
6.807000
6.863000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_12.csv <==
5.869000
6.076000
6.080000
6.244000
6.037000
6.086000
5.933000
5.972000
6.039000
6.013000
5.968000
5.940000
6.001000
6.194000
6.014000
6.062000
6.123000
6.192000
6.086000
6.077000
6.138000
6.055000
6.076000
6.167000
6.352000
6.286000
6.239000
6.140000
6.333000
6.200000
6.159000
6.103000
6.196000
6.364000
6.288000
6.562000
6.371000
6.354000
6.293000
6.205000
6.231000
6.298000
6.316000
6.221000
6.334000
6.206000
6.354000
6.237000
6.363000
6.318000
6.410000
6.341000
6.346000
6.471000
6.333000
6.282000
6.401000
6.428000
6.357000
6.463000
6.352000
6.478000
6.718000
6.612000
6.640000
6.558000
6.604000
6.629000
6.593000
6.695000
6.592000
6.687000
6.584000
6.488000
6.554000
6.750000
6.660000
6.611000
6.717000
6.657000
6.541000
6.388000
6.537000
6.725000
6.629000
6.765000
6.604000
6.563000
6.521000
6.787000
6.509000
6.708000
6.737000
6.579000
6.629000
6.731000
6.595000
6.399000
6.445000
6.617000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_14.csv <==
5.932000
5.998000
6.257000
6.128000
6.101000
6.114000
6.196000
6.226000
6.088000
6.190000
6.206000
6.208000
5.980000
6.264000
6.211000
6.052000
6.110000
6.158000
6.215000
6.400000
6.381000
6.174000
6.167000
6.366000
6.459000
6.362000
6.185000
6.284000
6.267000
6.258000
6.445000
6.400000
6.313000
6.483000
6.340000
6.445000
6.397000
6.262000
6.261000
6.566000
6.362000
6.472000
6.623000
6.314000
6.340000
6.443000
6.454000
6.490000
6.571000
6.541000
6.501000
6.617000
6.598000
6.691000
6.496000
6.477000
6.669000
6.605000
6.437000
6.576000
6.582000
6.354000
6.427000
6.694000
6.511000
6.445000
6.334000
6.514000
6.373000
6.434000
6.503000
6.723000
6.504000
6.466000
6.625000
6.671000
6.562000
6.578000
6.929000
6.511000
6.475000
6.414000
6.522000
6.496000
6.476000
6.802000
6.619000
6.789000
6.748000
6.836000
6.643000
6.623000
6.765000
6.680000
6.646000
6.711000
6.611000
6.534000
6.503000
6.732000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_16.csv <==
6.467000
6.558000
6.398000
6.471000
6.440000
6.387000
6.545000
6.494000
6.676000
6.464000
6.411000
6.556000
6.317000
6.344000
6.418000
6.579000
6.451000
6.697000
6.775000
6.532000
6.525000
6.408000
6.520000
6.454000
6.502000
6.554000
6.766000
6.635000
6.557000
6.837000
6.652000
6.604000
6.650000
6.564000
6.613000
6.541000
6.803000
6.694000
6.741000
6.679000
6.703000
6.727000
6.744000
6.938000
6.716000
6.743000
6.712000
6.798000
6.797000
6.934000
6.933000
6.969000
6.770000
6.981000
6.886000
6.956000
6.845000
6.992000
6.732000
6.737000
6.885000
6.782000
6.836000
6.869000
6.994000
6.865000
6.863000
7.031000
6.929000
6.929000
7.019000
7.054000
6.943000
6.910000
7.071000
7.244000
7.079000
7.026000
7.019000
7.048000
7.096000
6.898000
6.883000
7.031000
7.109000
6.977000
6.859000
7.041000
7.011000
6.968000
7.249000
7.125000
7.053000
7.105000
7.189000
6.932000
7.052000
7.125000
7.101000
7.201000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_18.csv <==
7.689000
7.761000
7.903000
7.870000
7.628000
7.476000
7.633000
7.555000
7.289000
7.512000
7.529000
7.580000
7.606000
7.511000
7.411000
7.449000
7.532000
7.478000
7.629000
7.882000
7.748000
8.047000
7.920000
7.688000
7.691000
7.643000
7.940000
7.829000
8.217000
8.234000
7.879000
7.780000
7.865000
7.936000
8.171000
7.916000
7.880000
7.979000
8.025000
8.033000
8.198000
7.979000
7.909000
8.132000
8.098000
8.274000
8.036000
8.012000
8.174000
8.133000
8.072000
8.100000
8.118000
7.992000
8.225000
8.276000
7.981000
8.255000
8.220000
8.199000
8.418000
8.299000
8.355000
8.286000
8.221000
8.447000
8.374000
8.313000
8.240000
8.290000
8.312000
8.476000
8.277000
8.479000
8.578000
8.253000
8.360000
8.466000
8.044000
8.210000
8.429000
8.129000
8.102000
8.245000
8.008000
8.136000
8.415000
8.161000
8.276000
8.612000
8.177000
8.368000
8.459000
8.446000
8.205000
8.169000
8.295000
8.383000
8.343000
8.248000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/cpu_dpu_copy_20.csv <==
12.526000
12.824000
12.562000
12.395000
12.700000
12.569000
12.831000
12.888000
12.904000
13.487000
12.952000
12.580000
12.805000
12.678000
13.105000
12.992000
13.030000
12.978000
12.684000
13.003000
12.757000
12.450000
12.293000
12.052000
12.300000
12.222000
12.328000
12.249000
12.466000
12.246000
11.714000
12.497000
12.282000
12.690000
12.717000
12.647000
12.739000
12.918000
12.488000
12.675000
12.562000
12.858000
12.271000
12.575000
13.022000
12.548000
12.719000
12.700000
13.116000
12.287000
12.752000
13.379000
12.869000
13.018000
12.612000
13.110000
12.929000
12.854000
12.567000
12.562000
13.055000
12.593000
12.679000
12.143000
11.947000
13.085000
13.013000
13.109000
13.366000
12.861000
13.373000
12.767000
13.266000
13.067000
13.366000
12.773000
13.229000
13.165000
12.667000
12.265000
12.393000
12.557000
12.566000
12.440000
12.477000
12.306000
12.389000
12.383000
12.784000
13.272000
13.035000
13.078000
12.830000
12.055000
12.356000
12.543000
12.392000
12.806000
12.259000
12.755000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_10.csv <==
1.780000
1.731000
1.865000
1.691000
1.686000
1.702000
1.669000
1.679000
1.693000
1.684000
1.655000
1.659000
1.688000
1.686000
1.651000
1.796000
1.691000
1.754000
1.685000
1.700000
1.652000
1.686000
1.715000
1.704000
1.684000
1.716000
1.694000
1.710000
1.775000
1.732000
1.711000
1.746000
1.726000
1.858000
1.711000
1.788000
1.706000
1.792000
1.728000
1.751000
1.697000
1.818000
1.772000
1.702000
1.755000
1.744000
1.735000
1.763000
1.839000
1.792000
1.753000
1.838000
1.760000
1.800000
1.764000
1.797000
1.742000
1.757000
1.735000
1.781000
1.739000
1.784000
1.746000
1.715000
1.769000
1.952000
1.763000
1.771000
1.817000
1.754000
1.772000
1.769000
1.765000
1.774000
1.806000
1.752000
1.833000
1.804000
1.820000
1.888000
1.841000
1.846000
1.811000
1.825000
1.861000
1.828000
1.784000
1.835000
1.874000
1.822000
1.811000
1.819000
1.779000
1.897000
1.844000
1.868000
1.815000
1.764000
1.821000
1.882000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_12.csv <==
1.743000
1.729000
1.663000
1.670000
1.642000
1.654000
1.640000
1.602000
1.679000
1.557000
1.589000
1.605000
1.739000
1.654000
1.603000
1.608000
1.610000
1.572000
1.771000
1.692000
1.655000
1.634000
1.682000
1.631000
1.625000
1.635000
1.640000
1.644000
1.583000
1.661000
1.609000
1.717000
1.710000
1.690000
1.681000
1.646000
1.616000
1.646000
1.767000
1.635000
1.655000
1.693000
1.655000
1.721000
1.783000
1.791000
1.698000
1.764000
1.738000
1.703000
1.710000
1.783000
1.681000
1.667000
1.733000
1.756000
1.715000
1.752000
1.770000
1.732000
1.720000
1.700000
1.704000
1.680000
1.881000
1.726000
1.743000
1.729000
1.753000
1.691000
1.906000
1.727000
1.715000
1.760000
1.888000
1.853000
1.863000
1.802000
1.731000
1.732000
1.728000
1.714000
1.879000
1.710000
1.739000
1.771000
1.765000
1.782000
1.767000
1.765000
1.738000
1.747000
1.763000
1.745000
1.692000
1.885000
1.917000
1.785000
1.757000
1.764000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_14.csv <==
1.747000
1.830000
1.855000
1.838000
1.805000
1.901000
1.735000
1.736000
1.821000
1.808000
1.819000
1.816000
1.811000
1.805000
1.813000
1.800000
1.782000
1.793000
1.797000
1.775000
1.853000
1.801000
1.809000
1.784000
1.817000
1.795000
1.797000
1.839000
1.789000
1.851000
1.820000
1.826000
1.781000
2.037000
1.816000
2.037000
1.818000
1.819000
1.822000
1.854000
1.927000
1.842000
1.860000
1.898000
1.884000
1.892000
1.957000
2.004000
2.010000
1.893000
1.856000
1.861000
1.932000
1.901000
1.860000
1.835000
1.820000
1.787000
1.820000
1.799000
1.949000
1.904000
1.904000
1.865000
1.939000
1.965000
2.062000
2.070000
2.051000
1.917000
1.919000
1.911000
1.943000
1.953000
1.937000
1.957000
1.865000
1.860000
2.022000
2.068000
2.049000
1.939000
1.918000
1.965000
1.933000
2.106000
1.925000
1.959000
1.964000
1.902000
1.920000
2.001000
2.003000
1.955000
1.940000
1.929000
1.946000
1.991000
2.013000
2.022000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_16.csv <==
2.586000
2.678000
2.689000
2.467000
2.409000
2.455000
2.509000
2.570000
2.503000
2.639000
2.493000
2.505000
2.614000
2.393000
2.480000
2.480000
2.609000
2.476000
2.467000
2.450000
2.396000
2.540000
2.469000
2.464000
2.445000
2.429000
2.642000
2.460000
2.409000
2.451000
2.448000
2.589000
2.489000
2.468000
2.426000
2.453000
2.761000
2.586000
2.574000
2.554000
2.597000
2.699000
2.587000
2.555000
2.567000
2.588000
2.643000
2.590000
2.556000
2.526000
2.534000
2.553000
2.510000
2.483000
2.525000
2.534000
2.617000
2.567000
2.526000
2.511000
2.472000
2.614000
2.759000
2.566000
2.493000
2.621000
2.603000
2.778000
2.507000
2.433000
2.514000
2.455000
2.450000
2.472000
2.443000
2.556000
2.471000
2.513000
2.456000
2.575000
2.683000
2.556000
2.585000
2.562000
2.507000
2.622000
2.566000
2.566000
2.545000
2.729000
2.783000
2.751000
2.708000
2.755000
2.795000
2.810000
2.746000
2.746000
2.746000
2.764000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_cpu_copy_18.csv <==
6.990000
7.142000
6.959000
6.910000
6.829000
6.920000
6.625000
6.928000
7.381000
7.379000
7.036000
7.221000
7.095000
7.117000
6.812000
6.650000
6.935000
6.915000
6.786000
6.725000
6.758000
7.130000
7.001000
6.792000
7.075000
6.574000
6.982000
7.538000
7.448000
7.439000
7.413000
6.949000
7.251000
6.931000
7.390000
7.120000
6.978000
7.019000
6.652000
6.807000
7.190000
7.194000
6.961000
6.881000
6.942000
7.021000
6.653000
6.555000
6.953000
6.907000
7.121000
7.326000
7.736000
7.418000
7.205000
7.181000
6.982000
6.932000
6.932000
6.900000
7.278000
7.010000
6.856000
7.060000
6.956000
6.992000
6.927000
6.960000
6.954000
6.832000
6.804000
6.930000
6.744000
6.802000
6.637000
6.835000
6.763000
6.754000
6.784000
6.771000
6.923000
6.873000
6.938000
7.188000
6.964000
6.640000
6.695000
7.403000
7.046000
7.010000
6.671000
6.954000
7.226000
6.908000
7.316000
6.841000
6.898000
6.872000
6.987000
7.145000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_10.csv <==
32.755000
32.815000
33.028000
32.895000
32.919000
32.913000
32.756000
32.774000
32.837000
32.785000
32.825000
32.815000
32.812000
32.859000
32.827000
32.898000
32.917000
34.071000
33.015000
32.859000
32.852000
32.857000
32.792000
32.867000
32.850000
32.915000
32.755000
32.843000
32.817000
32.859000
32.841000
32.855000
32.816000
32.789000
32.835000
32.798000
32.778000
32.831000
32.858000
32.792000
33.164000
32.837000
32.854000
32.892000
32.943000
32.847000
33.535000
32.898000
32.927000
32.860000
32.814000
32.866000
32.845000
32.845000
32.777000
32.829000
32.745000
33.019000
32.796000
32.837000
32.785000
32.868000
32.767000
32.884000
32.855000
32.968000
32.826000
32.864000
32.835000
32.837000
32.808000
32.886000
32.960000
32.872000
32.883000
32.847000
32.939000
33.049000
32.938000
32.952000
32.858000
32.966000
32.923000
32.896000
32.835000
32.937000
32.844000
32.927000
32.951000
32.858000
32.887000
32.939000
32.826000
32.947000
32.924000
32.977000
32.996000
32.886000
32.934000
32.953000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_12.csv <==
33.521000
33.567000
33.336000
33.472000
33.453000
33.461000
33.420000
33.428000
33.513000
33.490000
33.498000
33.508000
33.458000
33.561000
33.567000
33.487000
33.465000
33.520000
33.463000
33.485000
33.640000
33.585000
33.596000
33.559000
33.492000
33.630000
33.649000
33.708000
33.628000
33.662000
33.624000
33.553000
33.528000
33.581000
33.589000
33.525000
33.527000
33.517000
33.677000
33.175000
33.500000
33.502000
33.508000
33.469000
33.507000
33.538000
33.507000
33.463000
33.478000
33.578000
33.530000
33.533000
33.489000
33.477000
33.510000
33.503000
33.538000
33.502000
33.475000
33.526000
33.517000
33.530000
33.519000
33.523000
33.456000
33.518000
33.495000
33.543000
33.519000
33.523000
33.540000
33.511000
33.543000
33.545000
34.190000
33.511000
33.517000
33.502000
33.497000
33.631000
33.511000
33.579000
33.560000
33.599000
33.666000
33.610000
33.529000
33.537000
33.500000
33.438000
33.551000
33.519000
33.482000
33.518000
33.640000
33.515000
33.590000
33.536000
33.474000
33.508000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_14.csv <==
30.806000
30.870000
30.962000
30.919000
30.855000
30.818000
30.887000
30.812000
30.825000
30.905000
30.816000
30.769000
30.845000
30.811000
30.758000
30.818000
30.813000
30.908000
30.859000
30.850000
30.874000
30.942000
30.926000
30.896000
30.935000
30.897000
30.854000
30.874000
30.833000
30.910000
30.857000
30.843000
30.849000
30.883000
30.824000
30.985000
30.830000
30.878000
30.855000
30.818000
30.866000
30.850000
30.807000
30.831000
30.809000
30.828000
30.871000
30.795000
30.815000
30.830000
30.821000
30.812000
30.856000
30.796000
30.857000
30.802000
31.292000
30.828000
30.821000
30.821000
30.750000
30.827000
30.880000
30.826000
30.805000
30.796000
30.823000
30.829000
30.878000
30.822000
30.879000
30.847000
30.875000
30.781000
30.879000
31.286000
30.899000
30.857000
30.895000
31.010000
30.819000
30.815000
31.007000
30.908000
30.886000
30.865000
30.929000
30.861000
30.886000
30.866000
30.970000
31.477000
30.954000
30.912000
30.815000
30.857000
31.073000
30.875000
30.873000
30.907000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_16.csv <==
27.397000
27.436000
27.488000
27.426000
27.431000
27.375000
27.394000
27.364000
27.404000
27.394000
27.461000
27.433000
27.387000
27.325000
27.391000
27.430000
27.406000
27.389000
27.414000
27.413000
27.356000
27.386000
27.376000
27.349000
27.403000
27.401000
27.400000
27.446000
27.429000
27.414000
27.420000
27.384000
27.376000
27.421000
27.425000
27.497000
27.402000
27.355000
27.381000
27.418000
27.324000
27.425000
27.407000
27.380000
27.429000
27.409000
27.375000
27.380000
28.634000
27.419000
27.414000
27.447000
27.436000
27.410000
27.352000
27.428000
27.400000
27.400000
27.415000
27.373000
27.407000
27.382000
27.403000
27.409000
27.433000
27.423000
27.396000
27.427000
27.465000
27.410000
27.875000
27.356000
27.340000
27.443000
27.464000
27.443000
27.385000
27.432000
27.430000
27.419000
27.467000
27.389000
27.387000
27.347000
27.364000
27.433000
27.401000
27.368000
27.404000
27.323000
27.367000
27.396000
27.335000
27.344000
27.398000
27.382000
27.403000
27.366000
27.394000
27.372000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_18.csv <==
27.118000
27.030000
27.135000
27.077000
27.049000
27.000000
27.037000
27.085000
27.074000
27.153000
27.044000
27.092000
27.108000
27.073000
27.089000
27.059000
27.065000
27.075000
27.080000
27.062000
27.054000
27.096000
27.012000
27.051000
27.094000
27.045000
27.109000
27.091000
27.112000
27.060000
27.073000
27.087000
27.083000
27.084000
27.061000
27.047000
27.057000
27.097000
27.123000
27.011000
27.075000
27.128000
27.149000
27.104000
27.615000
27.113000
27.082000
27.084000
27.117000
27.099000
27.057000
27.126000
27.060000
27.092000
27.127000
27.074000
27.122000
27.125000
27.100000
27.104000
27.058000
27.134000
27.144000
27.133000
27.150000
27.108000
27.269000
27.134000
27.069000
27.089000
27.075000
27.070000
27.120000
27.141000
27.058000
27.098000
27.081000
27.088000
27.110000
27.077000
27.093000
27.063000
27.109000
27.075000
27.096000
27.087000
27.013000
27.087000
27.114000
27.066000
27.139000
27.120000
27.092000
27.136000
27.110000
27.087000
27.154000
27.070000
27.020000
27.090000


==> plots/upmem3_1024_dpus/results/dpu/naive_multi/dpu_time_20.csv <==
26.745000
26.722000
26.725000
26.709000
26.768000
26.734000
26.698000
26.777000
26.789000
26.752000
26.700000
26.730000
26.747000
26.718000
26.757000
26.695000
26.754000
26.719000
26.781000
26.746000
27.986000
26.728000
26.765000
26.734000
26.720000
26.743000
26.717000
26.756000
26.726000
26.743000
26.681000
26.759000
26.703000
26.712000
26.734000
26.732000
26.736000
26.710000
26.790000
26.715000
26.772000
26.740000
26.899000
26.784000
26.769000
26.724000
26.743000
26.777000
26.719000
26.746000
26.747000
26.734000
26.715000
27.459000
26.708000
26.675000
26.732000
26.736000
26.712000
26.747000
26.693000
26.781000
26.672000
26.746000
26.705000
26.757000
26.698000
26.769000
26.795000
26.740000
26.738000
26.772000
26.729000
26.773000
26.733000
26.716000
26.741000
26.707000
26.707000
26.777000
26.735000
26.761000
26.769000
26.716000
26.752000
26.740000
26.702000
26.712000
26.700000
26.752000
26.798000
26.774000
26.700000
26.720000
26.729000
26.694000
26.737000
26.754000
26.682000
26.735000

